Studying Catastrophic Forgetting in Neural Ranking Models

Several deep neural ranking models have been proposed in the recent IR literature. While their transferability to one target domain held by a dataset has been widely addressed using traditional domain adaptation strategies, the question of their cross-domain transferability is still under-studied. We study here in what extent neural ranking models catastrophically forget old knowledge acquired from previously observed domains after acquiring new knowledge, leading to performance decrease on those domains. Our experiments show that the effectiveness of neuralIR ranking models is achieved at the cost of catastrophic forgetting and that a lifelong learning strategy using a cross-domain regularizer success-fully mitigates the problem. Using an explanatory approach built on a regression model, we also show the effect of domain characteristics on the rise of catastrophic forgetting. We believe that the obtained results can be useful for both theoretical and practical future work in neural IR.

==> ECIR_2021_LL_ V2/oldbib.txt <==
@inproceedings{CamaraH20,
  author    = {Arthur C{\^{a}}mara and
               Claudia Hauff},
  title     = {Diagnosing {BERT} with Retrieval Heuristics},
  booktitle = {Advances in Information Retrieval - 42nd European Conference on {IR}
               Research, {ECIR} 2020, Lisbon, Portugal, April 14-17, 2020, Proceedings,
               Part {I}},
  pages     = {605--618},
  year      = {2020},
  crossref  = {DBLP:conf/ecir/2020-1},
  url       = {https://doi.org/10.1007/978-3-030-45439-5\_40},
  doi       = {10.1007/978-3-030-45439-5\_40},
  timestamp = {Thu, 14 May 2020 10:17:16 +0200},
  biburl    = {https://dblp.org/rec/conf/ecir/CamaraH20.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Douillard2020,
  author    = {Arthur Douillard and
               Matthieu Cord and
               Charles Ollion and
               Thomas Robert and
               Eduardo Valle},
  title     = {Small-Task Incremental Learning},
  booktitle   = {ECCV},
  year      = {2020}
}

@inproceedings{LinjordetB19,
  author    = {Trond Linjordet and
               Krisztian Balog},
  editor    = {Leif Azzopardi and
               Benno Stein and
               Norbert Fuhr and
               Philipp Mayr and
               Claudia Hauff and
               Djoerd Hiemstra},
  title     = {Impact of Training Dataset Size on Neural Answer Selection Models},
  booktitle = {Advances in Information Retrieval - 41st European Conference on {IR}
               Research, {ECIR} 2019, Cologne, Germany, April 14-18, 2019, Proceedings,
               Part {I}},
  series    = {Lecture Notes in Computer Science},
  volume    = {11437},
  pages     = {828--835},
  publisher = {Springer},
  year      = {2019},
  url       = {https://doi.org/10.1007/978-3-030-15712-8\_59},
  doi       = {10.1007/978-3-030-15712-8\_59},
  timestamp = {Wed, 30 Oct 2019 15:47:55 +0100},
  biburl    = {https://dblp.org/rec/conf/ecir/LinjordetB19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
@ARTICLE{Diaz18,
   author = {{D{\'{\i}}az-Rodr{\'{\i}}guez}, N. and {Lomonaco}, V. and {Filliat}, D. and 
	{Maltoni}, D.},
    title = "{Don't forget, there is more than forgetting: new metrics for Continual Learning}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1810.13166},
 primaryClass = "cs.AI",
 keywords = {Computer Science - Artificial Intelligence, Computer Science - Computer Vision and Pattern Recognition, Computer Science - Machine Learning, Computer Science - Neural and Evolutionary Computing, 68T05, cs.LG, cs.AI, cs.CV, cs.NE, stat.ML},
     year = 2018,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv181013166D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@inproceedings{CordonnierLJ20,
  author    = {Jean{-}Baptiste Cordonnier and
               Andreas Loukas and
               Martin Jaggi},
  title     = {On the Relationship between Self-Attention and Convolutional Layers},
  booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
               Addis Ababa, Ethiopia, April 26-30, 2020},
  publisher = {OpenReview.net},
  year      = {2020},
  url       = {https://openreview.net/forum?id=HJlnC1rKPB},
  timestamp = {Thu, 07 May 2020 17:11:48 +0200},
  biburl    = {https://dblp.org/rec/conf/iclr/CordonnierLJ20.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Yashar20,
author = {Deldjoo, Yashar and Di Noia, Tommaso and Di Sciascio, Eugenio and Merra, Felice Antonio},
title = {How Dataset Characteristics Affect the Robustness of Collaborative Recommendation Models},
year = {2020},
isbn = {9781450380164},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3397271.3401046},
booktitle = {Proceedings of the 43rd International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {951–960},
numpages = {10},
keywords = {security of recommender systems, recommender systems},
location = {Virtual Event, China},
series = {SIGIR '20}
}



@article{Ado12,
author = {Adomavicius, Gediminas and Zhang, Jingjing},
title = {Impact of Data Characteristics on Recommender Systems Performance},
year = {2012},
issue_date = {April 2012},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {3},
number = {1},
issn = {2158-656X},
journal = {ACM Trans. Manage. Inf. Syst.},
month = apr,
articleno = {3},
numpages = {17},
keywords = {accuracy of recommendation algorithms, collaborative filtering, Performance of recommender systems, data characteristics}
}


@article{RusuRDSKKPH16,
  author    = {Andrei A. Rusu and
               Neil C. Rabinowitz and
               Guillaume Desjardins and
               Hubert Soyer and
               James Kirkpatrick and
               Koray Kavukcuoglu and
               Razvan Pascanu and
               Raia Hadsell},
  title     = {Progressive Neural Networks},
  journal   = {CoRR},
  volume    = {abs/1606.04671},
  year      = {2016},
  url       = {http://arxiv.org/abs/1606.04671},
  archivePrefix = {arXiv},
  eprint    = {1606.04671},
  timestamp = {Mon, 13 Aug 2018 16:46:11 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/RusuRDSKKPH16.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}



@inproceedings{cai-etal-2019-adaptive,
    title = "Adaptive Parameterization for Neural Dialogue Generation",
    author = "Cai, Hengyi  and
      Chen, Hongshen  and
      Zhang, Cheng  and
      Song, Yonghao  and
      Zhao, Xiaofang  and
      Yin, Dawei",
    booktitle = "Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)",
    month = nov,
    year = "2019",
    address = "Hong Kong, China",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/D19-1188",
    doi = "10.18653/v1/D19-1188",
    pages = "1793--1802"
}


@inproceedings{wiese-etal-2017-neural-domain,
    title = "Neural Domain Adaptation for Biomedical Question Answering",
    author = "Wiese, Georg  and
      Weissenborn, Dirk  and
      Neves, Mariana",
    booktitle = "Proceedings of the 21st Conference on Computational Natural Language Learning ({C}o{NLL} 2017)",
    month = aug,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/K17-1029",
    doi = "10.18653/v1/K17-1029",
    pages = "281--289"
}


@ARTICLE{8107520,
  author={Z. {Li} and D. {Hoiem}},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Learning without Forgetting}, 
  year={2018},
  volume={40},
  number={12},
  pages={2935-2947}}



@ARTICLE{2020arXiv200604884M,
       author = {{Mosbach}, Marius and {Andriushchenko}, Maksym and {Klakow}, Dietrich},
        title = "{On the Stability of Fine-tuning BERT: Misconceptions, Explanations, and Strong Baselines}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Machine Learning, Statistics - Machine Learning},
         year = 2020,
        month = jun,
          eid = {arXiv:2006.04884},
        pages = {arXiv:2006.04884},
archivePrefix = {arXiv},
       eprint = {2006.04884},
 primaryClass = {cs.LG},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020arXiv200604884M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Goodfellow2014AnEI,
  title={An Empirical Investigation of Catastrophic Forgeting in Gradient-Based Neural Networks},
  author={Ian J. Goodfellow and Mehdi Mirza and Xia Da and Aaron C. Courville and Yoshua Bengio},
  journal={CoRR},
  year={2014},
  volume={abs/1312.6211}
}

@article{FRENCH1999128,
title = "Catastrophic forgetting in connectionist networks",
journal = "Trends in Cognitive Sciences",
volume = "3",
number = "4",
pages = "128 - 135",
year = "1999",
issn = "1364-6613",
doi = "https://doi.org/10.1016/S1364-6613(99)01294-2",
url = "http://www.sciencedirect.com/science/article/pii/S1364661399012942",
author = "Robert M. French",
keywords = "Catastrophic forgetting, Connectionist networks, Connectionism, Memory, Learning, Interference",
}




@inproceedings{Mikolov13,
  author    = {Tomas Mikolov and
               Kai Chen and
               Greg Corrado and
               Jeffrey Dean},
  title     = {Efficient Estimation of Word Representations in Vector Space},
  booktitle = {1st International Conference on Learning Representations, {ICLR} 2013,
               Scottsdale, Arizona, USA, May 2-4, 2013, Workshop Track Proceedings},
  year      = {2013},
  crossref  = {DBLP:conf/iclr/2013w},
  url       = {http://arxiv.org/abs/1301.3781},
  timestamp = {Thu, 25 Jul 2019 14:25:36 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1301-3781.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{LiuUS19,
  author    = {Tianlin Liu and
               Lyle Ungar and
               Jo{\~{a}}o Sedoc},
  title     = {Continual Learning for Sentence Representations Using Conceptors},
  booktitle = {Proceedings of the 2019 Conference of the North American Chapter of
               the Association for Computational Linguistics: Human Language Technologies,
               {NAACL-HLT} 2019, Minneapolis, MN, USA, June 2-7, 2019, Volume 1 (Long
               and Short Papers)},
  pages     = {3274--3279},
  year      = {2019},
  crossref  = {DBLP:conf/naacl/2019-1},
  url       = {https://doi.org/10.18653/v1/n19-1331},
  doi       = {10.18653/v1/n19-1331},
  timestamp = {Tue, 28 Jan 2020 10:30:11 +0100},
  biburl    = {https://dblp.org/rec/conf/naacl/LiuUS19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Xu18,
  author    = {Ruijia Xu and
               Ziliang Chen and
               Wangmeng Zuo and
               Junjie Yan and
               Liang Lin},
  title     = {Deep Cocktail Network: Multi-source Unsupervised Domain Adaptation
               with Category Shift},
  booktitle   = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (ICPVR)},
  publisher = {IEEE},             
  pages     = {3964–3973},
  year      = {2018},
 
}


@inproceedings{Ashar20,
  author    = {Nabiha Asghar and
               Lili Mou and
               Kira A. Selby and
               Kevin D. Pantasdo and
               Pascal Poupart and
               Xin Jiang},
  title     = {Progressive Memory Banks for Incremental Domain Adaptation},
booktitle   = {International Conference on Learning Representations (ICLR)},
  volume    = {abs/1811.00239},
  year      = {2020}
}

@inproceedings{ijcai2018-627,
  title     = {Lifelong Domain Word Embedding via Meta-Learning},
  author    = {Hu Xu and Bing Liu and Lei Shu and Philip S. Yu},
  booktitle = {Proceedings of the Twenty-Seventh International Joint Conference on
               Artificial Intelligence, {IJCAI-18}},
  publisher = {International Joint Conferences on Artificial Intelligence Organization},             
  pages     = {4510--4516},
  year      = {2018},
  month     = {7},
  doi       = {10.24963/ijcai.2018/627},
  url       = {https://doi.org/10.24963/ijcai.2018/627},
}



@article{Liu09,
author = {Liu, Tie-Yan},
title = {Learning to Rank for Information Retrieval},
year = {2009},
issue_date = {March 2009},
publisher = {Now Publishers Inc.},
address = {Hanover, MA, USA},
volume = {3},
number = {3},
issn = {1554-0669},
url = {https://doi.org/10.1561/1500000016},
doi = {10.1561/1500000016},
journal = {Found. Trends Inf. Retr.},
month = mar,
pages = {225–331},
numpages = {107}
}


@inproceedings{bollegala-etal-2015-unsupervised,
    title = "Unsupervised Cross-Domain Word Representation Learning",
    author = "Bollegala, Danushka  and
      Maehara, Takanori  and
      Kawarabayashi, Ken-ichi",
    booktitle = "Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)",
    month = jul,
    year = "2015",
    address = "Beijing, China",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P15-1071",
    doi = "10.3115/v1/P15-1071",
    pages = "730--740",
}


@misc{jha2020does,
    title={When does data augmentation help generalization in NLP?},
    author={Rohan Jha and Charles Lovering and Ellie Pavlick},
    year={2020},
    eprint={2004.15012},
    archivePrefix={arXiv},
    primaryClass={cs.CL}
}


@inproceedings{Bengio11,
author = {Bengio, Yoshua},
title = {Deep Learning of Representations for Unsupervised and Transfer Learning},
year = {2011},
publisher = {JMLR.org},
booktitle = {Proceedings of the 2011 International Conference on Unsupervised and Transfer Learning Workshop - Volume 27},
pages = {17–37},
numpages = {21},
keywords = {unsupervised learning, restricted Boltzmann machines, transfer learning, deep learning, representation learning, multi-task learning, self-taught learning, auto-encoders, domain adaptation, neural networks},
location = {Washington, USA},
series = {UTLW’11}
}



@inproceedings{Yosinski14,
author = {Yosinski, Jason and Clune, Jeff and Bengio, Yoshua and Lipson, Hod},
title = {How Transferable Are Features in Deep Neural Networks?},
year = {2014},
publisher = {MIT Press},
address = {Cambridge, MA, USA},
booktitle = {Proceedings of the 27th International Conference on Neural Information Processing Systems - Volume 2},
pages = {3320–3328},
numpages = {9},
location = {Montreal, Canada},
series = {NIPS’14}
}




@book{Quionero09,
author = {Quionero-Candela, J.  and Sugiyama, M., Schwaighofer, A., and
Lawrence, N. D.},
title = {Dataset Shift in Machine Learning)},
year = {2009},
publisher = {MIT Press},
issn = {0262170051, 9780262170055}
}

@article{Lorne18,
author = {Culpepper, J. Shane and Diaz, Fernando and Smucker, Mark D.},
title = {Research Frontiers in Information Retrieval: Report from the Third Strategic Workshop on Information Retrieval in Lorne (SWIRL 2018)},
year = {2018},
issue_date = {June 2018},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {52},
number = {1},
issn = {0163-5840},
url = {https://doi.org/10.1145/3274784.3274788},
doi = {10.1145/3274784.3274788},
journal = {SIGIR Forum},
month = aug,
pages = {34–90},
numpages = {57}
}


@inproceedings{mou-etal-2016-transferable,
    title = "How Transferable are Neural Networks in {NLP} Applications?",
    author = "Mou, Lili  and
      Meng, Zhao  and
      Yan, Rui  and
      Li, Ge  and
      Xu, Yan  and
      Zhang, Lu  and
      Jin, Zhi",
    booktitle = "Proceedings of the 2016 Conference on Empirical Methods in Natural Language Processing",
    month = nov,
    year = "2016",
    pages = "479--489"
}


@article{abs-1802-06024,
  author    = {Sahisnu Mazumder and
               Nianzu Ma and
               Bing Liu},
  title     = {Towards a Continuous Knowledge Learning Engine for Chatbots},
  journal   = {CoRR},
  volume    = {abs/1802.06024},
  year      = {2018}
}


@book{2018Chen,
  author    = {Zhiyuan Chen and
               Bing Liu},
  title     = {Lifelong Machine Learning, Second Edition},
  series    = {Synthesis Lectures on Artificial Intelligence and Machine Learning},
  publisher = {Morgan {\&} Claypool Publishers},
  year      = {2018}
}


@article{1904-06652,
  author    = {Wei Yang and
               Yuqing Xie and
               Luchen Tan and
               Kun Xiong and
               Ming Li and
               Jimmy Lin},
  title     = {Data Augmentation for {BERT} Fine-Tuning in Open-Domain Question Answering},
  journal   = {CoRR},
  volume    = {abs/1904.06652},
  year      = {2019},
  url       = {http://arxiv.org/abs/1904.06652},
  archivePrefix = {arXiv},
  eprint    = {1904.06652},
  timestamp = {Thu, 25 Apr 2019 13:55:01 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1904-06652.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}



@article{KirkpatrickPRVD16,
  author    = {James Kirkpatrick and
               Razvan Pascanu and
               Neil C. Rabinowitz and
               Joel Veness and
               Guillaume Desjardins and
               Andrei A. Rusu and
               Kieran Milan and
               John Quan and
               Tiago Ramalho and
               Agnieszka Grabska{-}Barwinska and
               Demis Hassabis and
               Claudia Clopath and
               Dharshan Kumaran and
               Raia Hadsell},
  title     = {Overcoming catastrophic forgetting in neural networks},
  journal   = {CoRR},
  volume    = {abs/1612.00796},
  year      = {2016},
  url       = {http://arxiv.org/abs/1612.00796},
  archivePrefix = {arXiv},
  eprint    = {1612.00796},
  timestamp = {Mon, 13 Aug 2018 16:46:13 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/KirkpatrickPRVD16.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}


@ARTICLE{8107520,
  author={Z. {Li} and D. {Hoiem}},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Learning without Forgetting}, 
  year={2018},
  volume={40},
  number={12},
  pages={2935-2947},}


@article{journals/corr/abs-1906-01076,
  author    = {Cyprien de Masson d'Autume and
               Sebastian Ruder and
               Lingpeng Kong and
               Dani Yogatama},
  title     = {Episodic Memory in Lifelong Language Learning},
  journal   = {CoRR},
  volume    = {abs/1906.01076},
  year      = {2019}
}

@article{ParisiKPKW19,
  author    = {German Ignacio Parisi and
               Ronald Kemker and
               Jose L. Part and
               Christopher Kanan and
               Stefan Wermter},
  title     = {Continual lifelong learning with neural networks: {A} review},
  journal   = {Neural Networks},
  volume    = {113},
  pages     = {54--71},
  year      = {2019},
  url       = {https://doi.org/10.1016/j.neunet.2019.01.012},
  doi       = {10.1016/j.neunet.2019.01.012},
  timestamp = {Sat, 30 May 2020 19:50:59 +0200},
  biburl    = {https://dblp.org/rec/journals/nn/ParisiKPKW19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}




@inproceedings{KemkerMAHK18,
  author    = {Ronald Kemker and
               Marc McClure and
               Angelina Abitino and
               Tyler L. Hayes and
               Christopher Kanan},
  title     = {Measuring Catastrophic Forgetting in Neural Networks},
  booktitle = {Proceedings of the Thirty-Second {AAAI} Conference on Artificial Intelligence,
               (AAAI-18), the 30th innovative Applications of Artificial Intelligence
               (IAAI-18), and the 8th {AAAI} Symposium on Educational Advances in
               Artificial Intelligence (EAAI-18), New Orleans, Louisiana, USA, February
               2-7, 2018},
  pages     = {3390--3398},
  year      = {2018}
}

@article{roller2020open,
  title={Open-Domain Conversational Agents: Current Progress, Open Problems, and Future Directions},
  author={Roller, Stephen and Boureau, Y-Lan and Weston, Jason and Bordes, Antoine and Dinan, Emily and Fan, Angela and Gunning, David and Ju, Da and Li, Margaret and Poff, Spencer and others},
  journal={arXiv preprint arXiv:2006.12442},
  year={2020}
}
@article{roller2020open,
  title={Open-Domain Conversational Agents: Current Progress, Open Problems, and Future Directions},
  author={Roller, Stephen and Boureau, Y-Lan and Weston, Jason and Bordes, Antoine and Dinan, Emily and Fan, Angela and Gunning, David and Ju, Da and Li, Margaret and Poff, Spencer and others},
  journal={arXiv preprint arXiv:2006.12442},
  year={2020}
}


@inproceedings{dhingra-etal-2017,
    title = "Towards End-to-End Reinforcement Learning of Dialogue Agents for Information Access",
    author = "Dhingra, Bhuwan  and
      Li, Lihong  and
      Li, Xiujun  and
      Gao, Jianfeng  and
      Chen, Yun-Nung  and
      Ahmed, Faisal  and
      Deng, Li",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = jul,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P17-1045",
    doi = "10.18653/v1/P17-1045",
    pages = "484--495"
}


@inproceedings{hancock-etal-2019-learning,
    title = "Learning from Dialogue after Deployment: Feed Yourself, Chatbot!",
    author = "Hancock, Braden  and
      Bordes, Antoine  and
      Mazare, Pierre-Emmanuel  and
      Weston, Jason",
    booktitle = "Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2019",
    address = "Florence, Italy",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P19-1358",
    doi = "10.18653/v1/P19-1358",
    pages = "3667--3684"
}


@inproceedings{LiMCRW17a,
  author    = {Jiwei Li and
               Alexander H. Miller and
               Sumit Chopra and
               Marc'Aurelio Ranzato and
               Jason Weston},
  title     = {Learning through Dialogue Interactions by Asking Questions},
  booktitle = {5th International Conference on Learning Representations, {ICLR} 2017,
               Toulon, France, April 24-26, 2017, Conference Track Proceedings},
  publisher = {OpenReview.net},
  year      = {2017}
}



@inproceedings{LiuGHDDW15,
  author    = {Xiaodong Liu and
               Jianfeng Gao and
               Xiaodong He and
               Li Deng and
               Kevin Duh and
               Ye{-}Yi Wang},
  title     = {Representation Learning Using Multi-Task Deep Neural Networks for
               Semantic Classification and Information Retrieval},
  booktitle = {{NAACL} {HLT} 2015, The 2015 Conference of the North American Chapter
               of the Association for Computational Linguistics: Human Language Technologies,
               Denver, Colorado, USA, May 31 - June 5, 2015},
  pages     = {912--921},
  year      = {2015}
}



@InProceedings{cohen2018,
Author = {Cohen, Daniel and Mitra, Bhaskar and Hofmann, Katja and Croft, W. Bruce},
title = {Cross Domain Regularization for Neural Ranking Models Using Adversarial Learning},
booktitle = {Proceedings of the 41st international ACM SIGIR conference on Research and development in information retrieval},
year = {2018},
month = {May},
publisher = {ACM},
edition = {Proceedings of the 41st international ACM SIGIR conference on Research and development in information retrieval},
note = {Best Short Paper at SIGIR 2018},
}



@article{Jialin10,
author = {Pan, Sinno Jialin and Yang, Qiang},
title = {A Survey on Transfer Learning},
year = {2010},
issue_date = {October 2010},
publisher = {IEEE Educational Activities Department},
address = {USA},
volume = {22},
number = {10},
issn = {1041-4347},
url = {https://doi.org/10.1109/TKDE.2009.191},
doi = {10.1109/TKDE.2009.191},
journal = {IEEE Trans. on Knowl. and Data Eng.},
month = oct,
pages = {1345–1359},
numpages = {15},
keywords = {Transfer learning, survey, machine learning, data mining., data mining., Transfer learning, survey, machine learning}
}



@article{Onal2017NeuralIR,
  title={Neural information retrieval: at the end of the early years},
  author={Kezban Dilek Onal and Ye Zhang and Ismail Seng{\"o}r Alting{\"o}vde and Md. Mustafizur Rahman and Pinar Senkul and Alex Braylan and Brandon Dang and Heng-Lu Chang and Henna Kim and Quinten McNamara and Aaron Angert and Edward Banner and Vivek Khetan and Tyler McDonnell and An Hong Nguyen and Dan Xu and Byron C. Wallace and Maarten de Rijke and Matthew Lease},
  journal={Information Retrieval Journal},
  year={2017},
  volume={21},
  pages={111-182}
}


@Article{mitra2018,
author = {Mitra, Bhaskar and Craswell, Nick},
title = {An Introduction to Neural Information Retrieval},
year = {2018},
month = {December},
pages = {1-126},
journal = {Foundations and TrendsÂ® in Information Retrieval},
volume = {13},
number = {1},
}


@inproceedings{Guoetal16,
author = {Guo, Jiafeng and Fan, Yixing and Ai, Qingyao and Croft, W. Bruce},
title = {A Deep Relevance Matching Model for Ad-Hoc Retrieval},
year = {2016},
isbn = {9781450340731},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2983323.2983769},
doi = {10.1145/2983323.2983769},
booktitle = {Proceedings of the 25th ACM International on Conference on Information and Knowledge Management},
pages = {55–64},
numpages = {10},
keywords = {relevance matching, ranking models, ad-hoc retrieval, neural models, semantic matching},
location = {Indianapolis, Indiana, USA},
series = {CIKM ’16}
}


@inproceedings{sen-etal-2018,
    title = "Tempo-Lexical Context Driven Word Embedding for Cross-Session Search Task Extraction",
    author = "Sen, Procheta  and
      Ganguly, Debasis  and
      Jones, Gareth",
    booktitle = "Proceedings of the 2018 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long Papers)",
    month = jun,
    year = "2018",
    address = "New Orleans, Louisiana",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/N18-1026",
    doi = "10.18653/v1/N18-1026",
    pages = "283--292"
}





@article{Mehrotra:2018,
 author = {Mehrotra, R; Awadallah, AH; Yilmaz, E.},
 title = {Report on the WSDM 2018 Workshop on
Learning from User Interactions},
 journal = {SIGIR Forum},
 issue_date = {June 2018},
 volume = {52},
 number = {1},
 month = aug,
 year = {2018},
 issn = {0163-5840},
 pages = {797-798},

} 


@article{bajaj2016ms, title={Ms marco: A human generated machine reading comprehension dataset}, author={Bajaj, Payal and Campos, Daniel and Craswell, Nick and Deng, Li and Gao, Jianfeng and Liu, Xiaodong and Majumder, Rangan and McNamara, Andrew and Mitra, Bhaskar and Nguyen, Tri and others}, journal={arXiv preprint arXiv:1611.09268}, year={2016} }


@article{wang2020cord, title={CORD-19: The Covid-19 Open Research Dataset}, author={Wang, Lucy Lu and Lo, Kyle and Chandrasekhar, Yoganand and Reas, Russell and Yang, Jiangjiang and Eide, Darrin and Funk, Kathryn and Kinney, Rodney and Liu, Ziyang and Merrill, William and others}, journal={ArXiv}, year={2020}, publisher={arXiv} }

@inproceedings{yang2019critically, title={Critically Examining the" Neural Hype" Weak Baselines and the Additivity of Effectiveness Gains from Neural Ranking Models}, author={Yang, Wei and Lu, Kuang and Yang, Peilin and Lin, Jimmy}, booktitle={Proceedings of the 42nd International ACM SIGIR Conference on Research and Development in Information Retrieval}, pages={1129--1132}, year={2019} }


@article{hui2017pacrr, title={Pacrr: A position-aware neural ir model for relevance matching}, author={Hui, Kai and Yates, Andrew and Berberich, Klaus and de Melo, Gerard}, journal={arXiv preprint arXiv:1704.03940}, year={2017} }

@inproceedings{xiong2017end, title={End-to-end neural ad-hoc ranking with kernel pooling}, author={Xiong, Chenyan and Dai, Zhuyun and Callan, Jamie and Liu, Zhiyuan and Power, Russell}, booktitle={Proceedings of the 40th International ACM SIGIR conference on research and development in information retrieval}, pages={55--64}, year={2017} }

@inproceedings{macavaney2019cedr, title={CEDR: Contextualized embeddings for document ranking}, author={MacAvaney, Sean and Yates, Andrew and Cohan, Arman and Goharian, Nazli}, booktitle={Proceedings of the 42nd International ACM SIGIR Conference on Research and Development in Information Retrieval}, pages={1101--1104}, year={2019} }

@misc{robustrank,
  author = {Paperswithcode},
  title = {{Ad-Hoc Information Retrieval on TREC Robust04}},
  howpublished = "\url{https://paperswithcode.com/sota/ad-hoc-information-retrieval-on-trec-robust04/}",
  year = {2020}, 
  note = "[Online; accessed 22-September-2020]"
}


@InProceedings{macavaney:wsdm2020-onir,
  author = {MacAvaney, Sean},
  title = {{OpenNIR}: A Complete Neural Ad-Hoc Ranking Pipeline},
  booktitle = {{WSDM} 2020},
  year = {2020}
}

@inproceedings{dehghani2017neural,
  title={Neural ranking models with weak supervision},
  author={Dehghani, Mostafa and Zamani, Hamed and Severyn, Aliaksei and Kamps, Jaap and Croft, W Bruce},
  booktitle={Proceedings of the 40th International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={65--74},
  year={2017}
}

@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}


% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


==> oldbib.txt <==
@inproceedings{CamaraH20,
  author    = {Arthur C{\^{a}}mara and
               Claudia Hauff},
  title     = {Diagnosing {BERT} with Retrieval Heuristics},
  booktitle = {Advances in Information Retrieval - 42nd European Conference on {IR}
               Research, {ECIR} 2020, Lisbon, Portugal, April 14-17, 2020, Proceedings,
               Part {I}},
  pages     = {605--618},
  year      = {2020},
  crossref  = {DBLP:conf/ecir/2020-1},
  url       = {https://doi.org/10.1007/978-3-030-45439-5\_40},
  doi       = {10.1007/978-3-030-45439-5\_40},
  timestamp = {Thu, 14 May 2020 10:17:16 +0200},
  biburl    = {https://dblp.org/rec/conf/ecir/CamaraH20.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Douillard2020,
  author    = {Arthur Douillard and
               Matthieu Cord and
               Charles Ollion and
               Thomas Robert and
               Eduardo Valle},
  title     = {Small-Task Incremental Learning},
  booktitle   = {ECCV},
  year      = {2020}
}

@inproceedings{LinjordetB19,
  author    = {Trond Linjordet and
               Krisztian Balog},
  editor    = {Leif Azzopardi and
               Benno Stein and
               Norbert Fuhr and
               Philipp Mayr and
               Claudia Hauff and
               Djoerd Hiemstra},
  title     = {Impact of Training Dataset Size on Neural Answer Selection Models},
  booktitle = {Advances in Information Retrieval - 41st European Conference on {IR}
               Research, {ECIR} 2019, Cologne, Germany, April 14-18, 2019, Proceedings,
               Part {I}},
  series    = {Lecture Notes in Computer Science},
  volume    = {11437},
  pages     = {828--835},
  publisher = {Springer},
  year      = {2019},
  url       = {https://doi.org/10.1007/978-3-030-15712-8\_59},
  doi       = {10.1007/978-3-030-15712-8\_59},
  timestamp = {Wed, 30 Oct 2019 15:47:55 +0100},
  biburl    = {https://dblp.org/rec/conf/ecir/LinjordetB19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}


% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
@ARTICLE{Diaz18,
   author = {{D{\'{\i}}az-Rodr{\'{\i}}guez}, N. and {Lomonaco}, V. and {Filliat}, D. and 
	{Maltoni}, D.},
    title = "{Don't forget, there is more than forgetting: new metrics for Continual Learning}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1810.13166},
 primaryClass = "cs.AI",
 keywords = {Computer Science - Artificial Intelligence, Computer Science - Computer Vision and Pattern Recognition, Computer Science - Machine Learning, Computer Science - Neural and Evolutionary Computing, 68T05, cs.LG, cs.AI, cs.CV, cs.NE, stat.ML},
     year = 2018,
    month = oct,
   adsurl = {http://adsabs.harvard.edu/abs/2018arXiv181013166D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@inproceedings{CordonnierLJ20,
  author    = {Jean{-}Baptiste Cordonnier and
               Andreas Loukas and
               Martin Jaggi},
  title     = {On the Relationship between Self-Attention and Convolutional Layers},
  booktitle = {8th International Conference on Learning Representations, {ICLR} 2020,
               Addis Ababa, Ethiopia, April 26-30, 2020},
  publisher = {OpenReview.net},
  year      = {2020},
  url       = {https://openreview.net/forum?id=HJlnC1rKPB},
  timestamp = {Thu, 07 May 2020 17:11:48 +0200},
  biburl    = {https://dblp.org/rec/conf/iclr/CordonnierLJ20.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Yashar20,
author = {Deldjoo, Yashar and Di Noia, Tommaso and Di Sciascio, Eugenio and Merra, Felice Antonio},
title = {How Dataset Characteristics Affect the Robustness of Collaborative Recommendation Models},
year = {2020},
isbn = {9781450380164},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3397271.3401046},
booktitle = {Proceedings of the 43rd International ACM SIGIR Conference on Research and Development in Information Retrieval},
pages = {951–960},
numpages = {10},
keywords = {security of recommender systems, recommender systems},
location = {Virtual Event, China},
series = {SIGIR '20}
}



@article{Ado12,
author = {Adomavicius, Gediminas and Zhang, Jingjing},
title = {Impact of Data Characteristics on Recommender Systems Performance},
year = {2012},
issue_date = {April 2012},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {3},
number = {1},
issn = {2158-656X},
journal = {ACM Trans. Manage. Inf. Syst.},
month = apr,
articleno = {3},
numpages = {17},
keywords = {accuracy of recommendation algorithms, collaborative filtering, Performance of recommender systems, data characteristics}
}


@article{RusuRDSKKPH16,
  author    = {Andrei A. Rusu and
               Neil C. Rabinowitz and
               Guillaume Desjardins and
               Hubert Soyer and
               James Kirkpatrick and
               Koray Kavukcuoglu and
               Razvan Pascanu and
               Raia Hadsell},
  title     = {Progressive Neural Networks},
  journal   = {CoRR},
  volume    = {abs/1606.04671},
  year      = {2016},
  url       = {http://arxiv.org/abs/1606.04671},
  archivePrefix = {arXiv},
  eprint    = {1606.04671},
  timestamp = {Mon, 13 Aug 2018 16:46:11 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/RusuRDSKKPH16.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}



@inproceedings{cai-etal-2019-adaptive,
    title = "Adaptive Parameterization for Neural Dialogue Generation",
    author = "Cai, Hengyi  and
      Chen, Hongshen  and
      Zhang, Cheng  and
      Song, Yonghao  and
      Zhao, Xiaofang  and
      Yin, Dawei",
    booktitle = "Proceedings of the 2019 Conference on Empirical Methods in Natural Language Processing and the 9th International Joint Conference on Natural Language Processing (EMNLP-IJCNLP)",
    month = nov,
    year = "2019",
    address = "Hong Kong, China",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/D19-1188",
    doi = "10.18653/v1/D19-1188",
    pages = "1793--1802"
}


@inproceedings{wiese-etal-2017-neural-domain,
    title = "Neural Domain Adaptation for Biomedical Question Answering",
    author = "Wiese, Georg  and
      Weissenborn, Dirk  and
      Neves, Mariana",
    booktitle = "Proceedings of the 21st Conference on Computational Natural Language Learning ({C}o{NLL} 2017)",
    month = aug,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/K17-1029",
    doi = "10.18653/v1/K17-1029",
    pages = "281--289"
}


@ARTICLE{8107520,
  author={Z. {Li} and D. {Hoiem}},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Learning without Forgetting}, 
  year={2018},
  volume={40},
  number={12},
  pages={2935-2947}}



@ARTICLE{2020arXiv200604884M,
       author = {{Mosbach}, Marius and {Andriushchenko}, Maksym and {Klakow}, Dietrich},
        title = "{On the Stability of Fine-tuning BERT: Misconceptions, Explanations, and Strong Baselines}",
      journal = {arXiv e-prints},
     keywords = {Computer Science - Machine Learning, Statistics - Machine Learning},
         year = 2020,
        month = jun,
          eid = {arXiv:2006.04884},
        pages = {arXiv:2006.04884},
archivePrefix = {arXiv},
       eprint = {2006.04884},
 primaryClass = {cs.LG},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020arXiv200604884M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Goodfellow2014AnEI,
  title={An Empirical Investigation of Catastrophic Forgeting in Gradient-Based Neural Networks},
  author={Ian J. Goodfellow and Mehdi Mirza and Xia Da and Aaron C. Courville and Yoshua Bengio},
  journal={CoRR},
  year={2014},
  volume={abs/1312.6211}
}

@article{FRENCH1999128,
title = "Catastrophic forgetting in connectionist networks",
journal = "Trends in Cognitive Sciences",
volume = "3",
number = "4",
pages = "128 - 135",
year = "1999",
issn = "1364-6613",
doi = "https://doi.org/10.1016/S1364-6613(99)01294-2",
url = "http://www.sciencedirect.com/science/article/pii/S1364661399012942",
author = "Robert M. French",
keywords = "Catastrophic forgetting, Connectionist networks, Connectionism, Memory, Learning, Interference",
}




@inproceedings{Mikolov13,
  author    = {Tomas Mikolov and
               Kai Chen and
               Greg Corrado and
               Jeffrey Dean},
  title     = {Efficient Estimation of Word Representations in Vector Space},
  booktitle = {1st International Conference on Learning Representations, {ICLR} 2013,
               Scottsdale, Arizona, USA, May 2-4, 2013, Workshop Track Proceedings},
  year      = {2013},
  crossref  = {DBLP:conf/iclr/2013w},
  url       = {http://arxiv.org/abs/1301.3781},
  timestamp = {Thu, 25 Jul 2019 14:25:36 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1301-3781.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{LiuUS19,
  author    = {Tianlin Liu and
               Lyle Ungar and
               Jo{\~{a}}o Sedoc},
  title     = {Continual Learning for Sentence Representations Using Conceptors},
  booktitle = {Proceedings of the 2019 Conference of the North American Chapter of
               the Association for Computational Linguistics: Human Language Technologies,
               {NAACL-HLT} 2019, Minneapolis, MN, USA, June 2-7, 2019, Volume 1 (Long
               and Short Papers)},
  pages     = {3274--3279},
  year      = {2019},
  crossref  = {DBLP:conf/naacl/2019-1},
  url       = {https://doi.org/10.18653/v1/n19-1331},
  doi       = {10.18653/v1/n19-1331},
  timestamp = {Tue, 28 Jan 2020 10:30:11 +0100},
  biburl    = {https://dblp.org/rec/conf/naacl/LiuUS19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}

@inproceedings{Xu18,
  author    = {Ruijia Xu and
               Ziliang Chen and
               Wangmeng Zuo and
               Junjie Yan and
               Liang Lin},
  title     = {Deep Cocktail Network: Multi-source Unsupervised Domain Adaptation
               with Category Shift},
  booktitle   = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (ICPVR)},
  publisher = {IEEE},             
  pages     = {3964–3973},
  year      = {2018},
 
}


@inproceedings{Ashar20,
  author    = {Nabiha Asghar and
               Lili Mou and
               Kira A. Selby and
               Kevin D. Pantasdo and
               Pascal Poupart and
               Xin Jiang},
  title     = {Progressive Memory Banks for Incremental Domain Adaptation},
booktitle   = {International Conference on Learning Representations (ICLR)},
  volume    = {abs/1811.00239},
  year      = {2020}
}

@inproceedings{ijcai2018-627,
  title     = {Lifelong Domain Word Embedding via Meta-Learning},
  author    = {Hu Xu and Bing Liu and Lei Shu and Philip S. Yu},
  booktitle = {Proceedings of the Twenty-Seventh International Joint Conference on
               Artificial Intelligence, {IJCAI-18}},
  publisher = {International Joint Conferences on Artificial Intelligence Organization},             
  pages     = {4510--4516},
  year      = {2018},
  month     = {7},
  doi       = {10.24963/ijcai.2018/627},
  url       = {https://doi.org/10.24963/ijcai.2018/627},
}



@article{Liu09,
author = {Liu, Tie-Yan},
title = {Learning to Rank for Information Retrieval},
year = {2009},
issue_date = {March 2009},
publisher = {Now Publishers Inc.},
address = {Hanover, MA, USA},
volume = {3},
number = {3},
issn = {1554-0669},
url = {https://doi.org/10.1561/1500000016},
doi = {10.1561/1500000016},
journal = {Found. Trends Inf. Retr.},
month = mar,
pages = {225–331},
numpages = {107}
}


@inproceedings{bollegala-etal-2015-unsupervised,
    title = "Unsupervised Cross-Domain Word Representation Learning",
    author = "Bollegala, Danushka  and
      Maehara, Takanori  and
      Kawarabayashi, Ken-ichi",
    booktitle = "Proceedings of the 53rd Annual Meeting of the Association for Computational Linguistics and the 7th International Joint Conference on Natural Language Processing (Volume 1: Long Papers)",
    month = jul,
    year = "2015",
    address = "Beijing, China",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P15-1071",
    doi = "10.3115/v1/P15-1071",
    pages = "730--740",
}


@misc{jha2020does,
    title={When does data augmentation help generalization in NLP?},
    author={Rohan Jha and Charles Lovering and Ellie Pavlick},
    year={2020},
    eprint={2004.15012},
    archivePrefix={arXiv},
    primaryClass={cs.CL}
}


@inproceedings{Bengio11,
author = {Bengio, Yoshua},
title = {Deep Learning of Representations for Unsupervised and Transfer Learning},
year = {2011},
publisher = {JMLR.org},
booktitle = {Proceedings of the 2011 International Conference on Unsupervised and Transfer Learning Workshop - Volume 27},
pages = {17–37},
numpages = {21},
keywords = {unsupervised learning, restricted Boltzmann machines, transfer learning, deep learning, representation learning, multi-task learning, self-taught learning, auto-encoders, domain adaptation, neural networks},
location = {Washington, USA},
series = {UTLW’11}
}



@inproceedings{Yosinski14,
author = {Yosinski, Jason and Clune, Jeff and Bengio, Yoshua and Lipson, Hod},
title = {How Transferable Are Features in Deep Neural Networks?},
year = {2014},
publisher = {MIT Press},
address = {Cambridge, MA, USA},
booktitle = {Proceedings of the 27th International Conference on Neural Information Processing Systems - Volume 2},
pages = {3320–3328},
numpages = {9},
location = {Montreal, Canada},
series = {NIPS’14}
}




@book{Quionero09,
author = {Quionero-Candela, J.  and Sugiyama, M., Schwaighofer, A., and
Lawrence, N. D.},
title = {Dataset Shift in Machine Learning)},
year = {2009},
publisher = {MIT Press},
issn = {0262170051, 9780262170055}
}

@article{Lorne18,
author = {Culpepper, J. Shane and Diaz, Fernando and Smucker, Mark D.},
title = {Research Frontiers in Information Retrieval: Report from the Third Strategic Workshop on Information Retrieval in Lorne (SWIRL 2018)},
year = {2018},
issue_date = {June 2018},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
volume = {52},
number = {1},
issn = {0163-5840},
url = {https://doi.org/10.1145/3274784.3274788},
doi = {10.1145/3274784.3274788},
journal = {SIGIR Forum},
month = aug,
pages = {34–90},
numpages = {57}
}


@inproceedings{mou-etal-2016-transferable,
    title = "How Transferable are Neural Networks in {NLP} Applications?",
    author = "Mou, Lili  and
      Meng, Zhao  and
      Yan, Rui  and
      Li, Ge  and
      Xu, Yan  and
      Zhang, Lu  and
      Jin, Zhi",
    booktitle = "Proceedings of the 2016 Conference on Empirical Methods in Natural Language Processing",
    month = nov,
    year = "2016",
    pages = "479--489"
}


@article{abs-1802-06024,
  author    = {Sahisnu Mazumder and
               Nianzu Ma and
               Bing Liu},
  title     = {Towards a Continuous Knowledge Learning Engine for Chatbots},
  journal   = {CoRR},
  volume    = {abs/1802.06024},
  year      = {2018}
}


@book{2018Chen,
  author    = {Zhiyuan Chen and
               Bing Liu},
  title     = {Lifelong Machine Learning, Second Edition},
  series    = {Synthesis Lectures on Artificial Intelligence and Machine Learning},
  publisher = {Morgan {\&} Claypool Publishers},
  year      = {2018}
}


@article{1904-06652,
  author    = {Wei Yang and
               Yuqing Xie and
               Luchen Tan and
               Kun Xiong and
               Ming Li and
               Jimmy Lin},
  title     = {Data Augmentation for {BERT} Fine-Tuning in Open-Domain Question Answering},
  journal   = {CoRR},
  volume    = {abs/1904.06652},
  year      = {2019},
  url       = {http://arxiv.org/abs/1904.06652},
  archivePrefix = {arXiv},
  eprint    = {1904.06652},
  timestamp = {Thu, 25 Apr 2019 13:55:01 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/abs-1904-06652.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}



@article{KirkpatrickPRVD16,
  author    = {James Kirkpatrick and
               Razvan Pascanu and
               Neil C. Rabinowitz and
               Joel Veness and
               Guillaume Desjardins and
               Andrei A. Rusu and
               Kieran Milan and
               John Quan and
               Tiago Ramalho and
               Agnieszka Grabska{-}Barwinska and
               Demis Hassabis and
               Claudia Clopath and
               Dharshan Kumaran and
               Raia Hadsell},
  title     = {Overcoming catastrophic forgetting in neural networks},
  journal   = {CoRR},
  volume    = {abs/1612.00796},
  year      = {2016},
  url       = {http://arxiv.org/abs/1612.00796},
  archivePrefix = {arXiv},
  eprint    = {1612.00796},
  timestamp = {Mon, 13 Aug 2018 16:46:13 +0200},
  biburl    = {https://dblp.org/rec/journals/corr/KirkpatrickPRVD16.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}


@ARTICLE{8107520,
  author={Z. {Li} and D. {Hoiem}},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Learning without Forgetting}, 
  year={2018},
  volume={40},
  number={12},
  pages={2935-2947},}


@article{journals/corr/abs-1906-01076,
  author    = {Cyprien de Masson d'Autume and
               Sebastian Ruder and
               Lingpeng Kong and
               Dani Yogatama},
  title     = {Episodic Memory in Lifelong Language Learning},
  journal   = {CoRR},
  volume    = {abs/1906.01076},
  year      = {2019}
}

@article{ParisiKPKW19,
  author    = {German Ignacio Parisi and
               Ronald Kemker and
               Jose L. Part and
               Christopher Kanan and
               Stefan Wermter},
  title     = {Continual lifelong learning with neural networks: {A} review},
  journal   = {Neural Networks},
  volume    = {113},
  pages     = {54--71},
  year      = {2019},
  url       = {https://doi.org/10.1016/j.neunet.2019.01.012},
  doi       = {10.1016/j.neunet.2019.01.012},
  timestamp = {Sat, 30 May 2020 19:50:59 +0200},
  biburl    = {https://dblp.org/rec/journals/nn/ParisiKPKW19.bib},
  bibsource = {dblp computer science bibliography, https://dblp.org}
}




@inproceedings{KemkerMAHK18,
  author    = {Ronald Kemker and
               Marc McClure and
               Angelina Abitino and
               Tyler L. Hayes and
               Christopher Kanan},
  title     = {Measuring Catastrophic Forgetting in Neural Networks},
  booktitle = {Proceedings of the Thirty-Second {AAAI} Conference on Artificial Intelligence,
               (AAAI-18), the 30th innovative Applications of Artificial Intelligence
               (IAAI-18), and the 8th {AAAI} Symposium on Educational Advances in
               Artificial Intelligence (EAAI-18), New Orleans, Louisiana, USA, February
               2-7, 2018},
  pages     = {3390--3398},
  year      = {2018}
}

@article{roller2020open,
  title={Open-Domain Conversational Agents: Current Progress, Open Problems, and Future Directions},
  author={Roller, Stephen and Boureau, Y-Lan and Weston, Jason and Bordes, Antoine and Dinan, Emily and Fan, Angela and Gunning, David and Ju, Da and Li, Margaret and Poff, Spencer and others},
  journal={arXiv preprint arXiv:2006.12442},
  year={2020}
}
@article{roller2020open,
  title={Open-Domain Conversational Agents: Current Progress, Open Problems, and Future Directions},
  author={Roller, Stephen and Boureau, Y-Lan and Weston, Jason and Bordes, Antoine and Dinan, Emily and Fan, Angela and Gunning, David and Ju, Da and Li, Margaret and Poff, Spencer and others},
  journal={arXiv preprint arXiv:2006.12442},
  year={2020}
}


@inproceedings{dhingra-etal-2017,
    title = "Towards End-to-End Reinforcement Learning of Dialogue Agents for Information Access",
    author = "Dhingra, Bhuwan  and
      Li, Lihong  and
      Li, Xiujun  and
      Gao, Jianfeng  and
      Chen, Yun-Nung  and
      Ahmed, Faisal  and
      Deng, Li",
    booktitle = "Proceedings of the 55th Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)",
    month = jul,
    year = "2017",
    address = "Vancouver, Canada",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P17-1045",
    doi = "10.18653/v1/P17-1045",
    pages = "484--495"
}


@inproceedings{hancock-etal-2019-learning,
    title = "Learning from Dialogue after Deployment: Feed Yourself, Chatbot!",
    author = "Hancock, Braden  and
      Bordes, Antoine  and
      Mazare, Pierre-Emmanuel  and
      Weston, Jason",
    booktitle = "Proceedings of the 57th Annual Meeting of the Association for Computational Linguistics",
    month = jul,
    year = "2019",
    address = "Florence, Italy",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/P19-1358",
    doi = "10.18653/v1/P19-1358",
    pages = "3667--3684"
}


@inproceedings{LiMCRW17a,
  author    = {Jiwei Li and
               Alexander H. Miller and
               Sumit Chopra and
               Marc'Aurelio Ranzato and
               Jason Weston},
  title     = {Learning through Dialogue Interactions by Asking Questions},
  booktitle = {5th International Conference on Learning Representations, {ICLR} 2017,
               Toulon, France, April 24-26, 2017, Conference Track Proceedings},
  publisher = {OpenReview.net},
  year      = {2017}
}



@inproceedings{LiuGHDDW15,
  author    = {Xiaodong Liu and
               Jianfeng Gao and
               Xiaodong He and
               Li Deng and
               Kevin Duh and
               Ye{-}Yi Wang},
  title     = {Representation Learning Using Multi-Task Deep Neural Networks for
               Semantic Classification and Information Retrieval},
  booktitle = {{NAACL} {HLT} 2015, The 2015 Conference of the North American Chapter
               of the Association for Computational Linguistics: Human Language Technologies,
               Denver, Colorado, USA, May 31 - June 5, 2015},
  pages     = {912--921},
  year      = {2015}
}



@InProceedings{cohen2018,
Author = {Cohen, Daniel and Mitra, Bhaskar and Hofmann, Katja and Croft, W. Bruce},
title = {Cross Domain Regularization for Neural Ranking Models Using Adversarial Learning},
booktitle = {Proceedings of the 41st international ACM SIGIR conference on Research and development in information retrieval},
year = {2018},
month = {May},
publisher = {ACM},
edition = {Proceedings of the 41st international ACM SIGIR conference on Research and development in information retrieval},
note = {Best Short Paper at SIGIR 2018},
}



@article{Jialin10,
author = {Pan, Sinno Jialin and Yang, Qiang},
title = {A Survey on Transfer Learning},
year = {2010},
issue_date = {October 2010},
publisher = {IEEE Educational Activities Department},
address = {USA},
volume = {22},
number = {10},
issn = {1041-4347},
url = {https://doi.org/10.1109/TKDE.2009.191},
doi = {10.1109/TKDE.2009.191},
journal = {IEEE Trans. on Knowl. and Data Eng.},
month = oct,
pages = {1345–1359},
numpages = {15},
keywords = {Transfer learning, survey, machine learning, data mining., data mining., Transfer learning, survey, machine learning}
}



@article{Onal2017NeuralIR,
  title={Neural information retrieval: at the end of the early years},
  author={Kezban Dilek Onal and Ye Zhang and Ismail Seng{\"o}r Alting{\"o}vde and Md. Mustafizur Rahman and Pinar Senkul and Alex Braylan and Brandon Dang and Heng-Lu Chang and Henna Kim and Quinten McNamara and Aaron Angert and Edward Banner and Vivek Khetan and Tyler McDonnell and An Hong Nguyen and Dan Xu and Byron C. Wallace and Maarten de Rijke and Matthew Lease},
  journal={Information Retrieval Journal},
  year={2017},
  volume={21},
  pages={111-182}
}


@Article{mitra2018,
author = {Mitra, Bhaskar and Craswell, Nick},
title = {An Introduction to Neural Information Retrieval},
year = {2018},
month = {December},
pages = {1-126},
journal = {Foundations and TrendsÂ® in Information Retrieval},
volume = {13},
number = {1},
}


@inproceedings{Guoetal16,
author = {Guo, Jiafeng and Fan, Yixing and Ai, Qingyao and Croft, W. Bruce},
title = {A Deep Relevance Matching Model for Ad-Hoc Retrieval},
year = {2016},
isbn = {9781450340731},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2983323.2983769},
doi = {10.1145/2983323.2983769},
booktitle = {Proceedings of the 25th ACM International on Conference on Information and Knowledge Management},
pages = {55–64},
numpages = {10},
keywords = {relevance matching, ranking models, ad-hoc retrieval, neural models, semantic matching},
location = {Indianapolis, Indiana, USA},
series = {CIKM ’16}
}


@inproceedings{sen-etal-2018,
    title = "Tempo-Lexical Context Driven Word Embedding for Cross-Session Search Task Extraction",
    author = "Sen, Procheta  and
      Ganguly, Debasis  and
      Jones, Gareth",
    booktitle = "Proceedings of the 2018 Conference of the North {A}merican Chapter of the Association for Computational Linguistics: Human Language Technologies, Volume 1 (Long Papers)",
    month = jun,
    year = "2018",
    address = "New Orleans, Louisiana",
    publisher = "Association for Computational Linguistics",
    url = "https://www.aclweb.org/anthology/N18-1026",
    doi = "10.18653/v1/N18-1026",
    pages = "283--292"
}





@article{Mehrotra:2018,
 author = {Mehrotra, R; Awadallah, AH; Yilmaz, E.},
 title = {Report on the WSDM 2018 Workshop on
Learning from User Interactions},
 journal = {SIGIR Forum},
 issue_date = {June 2018},
 volume = {52},
 number = {1},
 month = aug,
 year = {2018},
 issn = {0163-5840},
 pages = {797-798},

} 


@article{bajaj2016ms, title={Ms marco: A human generated machine reading comprehension dataset}, author={Bajaj, Payal and Campos, Daniel and Craswell, Nick and Deng, Li and Gao, Jianfeng and Liu, Xiaodong and Majumder, Rangan and McNamara, Andrew and Mitra, Bhaskar and Nguyen, Tri and others}, journal={arXiv preprint arXiv:1611.09268}, year={2016} }


@article{wang2020cord, title={CORD-19: The Covid-19 Open Research Dataset}, author={Wang, Lucy Lu and Lo, Kyle and Chandrasekhar, Yoganand and Reas, Russell and Yang, Jiangjiang and Eide, Darrin and Funk, Kathryn and Kinney, Rodney and Liu, Ziyang and Merrill, William and others}, journal={ArXiv}, year={2020}, publisher={arXiv} }

@inproceedings{yang2019critically, title={Critically Examining the" Neural Hype" Weak Baselines and the Additivity of Effectiveness Gains from Neural Ranking Models}, author={Yang, Wei and Lu, Kuang and Yang, Peilin and Lin, Jimmy}, booktitle={Proceedings of the 42nd International ACM SIGIR Conference on Research and Development in Information Retrieval}, pages={1129--1132}, year={2019} }


@article{hui2017pacrr, title={Pacrr: A position-aware neural ir model for relevance matching}, author={Hui, Kai and Yates, Andrew and Berberich, Klaus and de Melo, Gerard}, journal={arXiv preprint arXiv:1704.03940}, year={2017} }

@inproceedings{xiong2017end, title={End-to-end neural ad-hoc ranking with kernel pooling}, author={Xiong, Chenyan and Dai, Zhuyun and Callan, Jamie and Liu, Zhiyuan and Power, Russell}, booktitle={Proceedings of the 40th International ACM SIGIR conference on research and development in information retrieval}, pages={55--64}, year={2017} }

@inproceedings{macavaney2019cedr, title={CEDR: Contextualized embeddings for document ranking}, author={MacAvaney, Sean and Yates, Andrew and Cohan, Arman and Goharian, Nazli}, booktitle={Proceedings of the 42nd International ACM SIGIR Conference on Research and Development in Information Retrieval}, pages={1101--1104}, year={2019} }

@misc{robustrank,
  author = {Paperswithcode},
  title = {{Ad-Hoc Information Retrieval on TREC Robust04}},
  howpublished = "\url{https://paperswithcode.com/sota/ad-hoc-information-retrieval-on-trec-robust04/}",
  year = {2020}, 
  note = "[Online; accessed 22-September-2020]"
}


@InProceedings{macavaney:wsdm2020-onir,
  author = {MacAvaney, Sean},
  title = {{OpenNIR}: A Complete Neural Ad-Hoc Ranking Pipeline},
  booktitle = {{WSDM} 2020},
  year = {2020}
}

@inproceedings{dehghani2017neural,
  title={Neural ranking models with weak supervision},
  author={Dehghani, Mostafa and Zamani, Hamed and Severyn, Aliaksei and Kamps, Jaap and Croft, W Bruce},
  booktitle={Proceedings of the 40th International ACM SIGIR Conference on Research and Development in Information Retrieval},
  pages={65--74},
  year={2017}
}

@article{kingma2014adam,
  title={Adam: A method for stochastic optimization},
  author={Kingma, Diederik P and Ba, Jimmy},
  journal={arXiv preprint arXiv:1412.6980},
  year={2014}
}


% %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

